2.5-MHD models of circumstellar discs around FS~CMa post-mergers : II. Stationary accretion stage

We study the star-disc interaction in the presence of the strong magnetic field ($B_\star=6.2kG$) of a slowly rotating star. This situation describes a post-merger of the spectral type B and has not been previously investigated. We perform a set of resistive and viscosity $2.5D$-magnetohydrodynamical simulations using the PLUTO code. Based on our previous work, we consider the initial gas disc density $\rho_{d0}=10^{-13}\mathrm{gcm}^{-3}$ since it describes the conditions around IRAS 17449+2320 well. We find that the fall of gas towards the star occurs in the mid-plane, and remarkably, intermittent backflow takes place in the mid-plane in all of our models for $R\geq10R_\star$. However, we do not rule out that the funnel effect may occur and cause the accretion closer to the poles. Also, when larger values of viscosity ($\alpha_\nu=1$) and stellar rotation rate ($\delta_\star=0.2$) are considered, we find that the disc exhibits a thickening which is characteristic of FS~CMa-type stellar objects. Additionally, we find that the poloidal magnetic field lines twist over short periods of time, leading to magnetic reconnection causing coronal heating that could explain the presence of the Raman lines found observationally in several FS~CMa stars. Lastly, we find the formation of several knots in the magnetic field lines near and in the mid-plane of the disc which produce perturbations in the density and velocity components, as well as the formation of shallow gaps whose position depends on the inflation of the magnetic field lines.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
